Wythoff's Nim with Finite Alterations

Wythoff's Nim is a variant of 2-pile Nim in which players are allowed to take any positive number of stones from pile 1, or any positive number of stones from pile 2, or the same positive number from both piles. The player who makes the last move wins. It is well-known that the P-positions (losing positions) are precisely those where the two piles have sizes $\{\lfloor \phi n \rfloor, \lfloor \phi^2n \rfloor \}$ for some integer $n\geq 0$, and $\phi = (1+\sqrt{5})/2 = 1.6180\cdots$. In this paper we consider an altered form of Wythoff's Nim where an arbitrary finite set of positions are designated to be P or N positions. The values of the remaining positions are computed in the normal fashion for the game. We prove that the set of P-positions of the altered game closely resembles that of a translated normal Wythoff game. In fact the fraction of overlap of the sets of P-positions of these two games approaches $1$ as the pile sizes being considered go to infinity.

==> figures/data-for-l-r-figure.txt <==
Notice that the time shown (where it says "t = ") is the number of
the first non-computed column.  So it's one more than the number of
the column that is being shown there.  (This should probably be
changed.)

./wythoff_defects 0 0 0.00000 0 3 3 0.20000 78 1
 t =    9 1s =   4           sync  g0 = 11111 101001001
 t =    9 1s =   5 len =   9 nsync g1 = 1111 111110000
 t =   10 1s =   4           sync  g0 = 111111 0100100101
 t =   10 1s =   5 len =  10 sync  g1 = 11111 1111000001
 t =   11 1s =   5           nsync g0 = 111111 11001001010
 t =   11 1s =   5 len =  11 sync  g1 = 111111 11100000101
 t =   12 1s =   5           sync  g0 = 1111111 100100101001
 t =   12 1s =   5 len =  12 sync  g1 = 1111111 110000010101
 t =   13 1s =   5           sync  g0 = 11111111 0010010100101
 t =   13 1s =   5 len =  13 sync  g1 = 11111111 1000001010101
 t =   14 1s =   6           nsync g0 = 11111111 10100101001010
 t =   14 1s =   5 len =  14 sync  g1 = 111111111 00000101010101
 t =   15 1s =   6           sync  g0 = 111111111 010010100101001
 t =   15 1s =   6 len =  15 nsync g1 = 111111111 100001010101010
 t =   16 1s =   7           nsync g0 = 111111111 1100101001010010
 t =   16 1s =   6 len =  16 sync  g1 = 1111111111 0000101010101001
 t =   17 1s =   7           sync  g0 = 1111111111 10010100101001001
 t =   17 1s =   7 len =  17 nsync g1 = 1111111111 10001010101010010
 t =   18 1s =   7           sync  g0 = 11111111111 001010010100100101
 t =   18 1s =   7 len =  18 sync  g1 = 11111111111 000101010101001001
% achieved lockstep in 10 steps
% offsetx = 0   offsety = 0
% defect_count = 4
% game_columns: 18 18
% 0 0 0.00000 0 3 3 0.20000 78 1
% game 0 only: 
8 13 z
3 5 z
15 9 z
7 4 z
16 26 z
9 15 z
1 2 z
5 3 z
6 10 z
10 6 z
2 1 z
4 7 z
13 8 z
14 23 z
% game 1 only: 
2 5 zz
13 22 zz
15 25 zz
10 16 zz
16 10 zz
5 2 zz
9 14 zz
1 3 zz
4 8 zz
6 7 zz
7 6 zz
3 1 zz
8 4 zz
14 9 zz
% both games: 
12 20 zzz
11 18 zzz
0 0 zzz
17 28 zzz

